Easy-to-Use Shielding for Reinforcement Learning

Safe exploration is a key challenge in Reinforcement Learning (RL) that aims to prevent agents from making harmful decisions while exploring their environment. Safe exploration is a key challenge in Reinforcement Learning (RL) that aims to prevent agents from making harmful decisions while exploring their environment. Shielding is one such technique that assumes domain knowledge in the form of an environment model to decide upon action safety. Although well-established, shielding has seen limited adoption in RL due to the lack of accessible end-to-end infrastructure connecting formal shield synthesis with standard RL frameworks. Applying shielding typically requires expertise in formal methods and substantial engineering effort, keeping it outside the typical RL workflow. We address this by extending our shield synthesis tool Tempest into a practical backend for safe RL. Our core contribution is tempestpy, a Python library that integrates Tempest-based shield synthesis directly into the Gymnasium API, allowing shields to be synthesized and deployed within existing RL pipelines. This lowers the barrier to entry for shielding and turns formal safe-exploration methods into a usable component for RL practitioners. We also extend Tempest's algorithmic support to compute sound shields for stochastic multiplayer games, preserving formal safety guarantees. We demonstrate the resulting workflow end to end and evaluate shielded and unshielded RL across multiple environments. To facilitate modeling, we provide symbolic models for MiniGrid and introduce MiniGridSafe, a collection of playground environments designed to make shielding easily accessible and experimentally transparent. MiniGridSafe extends MiniGrid with safety-oriented scenarios featuring probabilistic transitions and additional agents, enabling the study of challenging safety aspects in a simple and intuitive setting.

==> plots/data/adversary_shielded.csv <==
time/total_timesteps rollout/ep_rew_mean_avg rollout/ep_rew_mean_min rollout/ep_rew_mean_max rollout/ep_len_mean_avg rollout/ep_len_mean_min rollout/ep_len_mean_max info/sum_ran_into_lava_avg info/sum_ran_into_lava_min info/sum_ran_into_lava_max info/sum_collision_avg info/sum_collision_min info/sum_collision_max info/sum_reached_goal_avg info/sum_reached_goal_min info/sum_reached_goal_max eval/ep_rew_mean_avg eval/ep_rew_mean_min eval/ep_rew_mean_max eval/ep_len_mean_avg eval/ep_len_mean_min eval/ep_len_mean_max
10000 0.835615 0.824536 0.846232 16.3612 15.3377 17.5464 0 0 0 0 0 0 385.12 368.4 411 0.93552 0.9318 0.941 6.448 5.9 6.82
11551.7 0.878062 0.869215 0.885187 12.1938 11.4813 13.0785 0 0 0 0 0 0 658.386 631.729 695.846 0.935483 0.932141 0.94041 6.45172 5.95897 6.78586
13103.4 0.900973 0.896554 0.905737 9.9027 9.42628 10.3446 0 0 0 0 0 0 810.544 780.256 851.76 0.935446 0.932483 0.939821 6.45545 6.01793 6.75172
14655.2 0.914148 0.910882 0.91874 8.5852 8.12597 8.91182 0 0 0 0 0 0 979.601 945.736 1024.09 0.935408 0.932824 0.939231 6.45917 6.0769 6.71759
16206.9 0.922316 0.919924 0.926423 7.76842 7.35769 8.00757 0 0 0 0 0 0 1174.66 1136.97 1222.91 0.935371 0.933166 0.938641 6.4629 6.13586 6.68345
17758.6 0.927748 0.925854 0.929904 7.22523 7.00957 7.41463 0 0 0 0 0 0 1350.81 1310.89 1400.38 0.935334 0.933159 0.938052 6.46662 6.19483 6.68414
19310.3 0.93145 0.930264 0.932404 6.85504 6.75962 6.97357 0 0 0 0 0 0 1561.78 1519.28 1611.98 0.935297 0.93291 0.938393 6.47034 6.16069 6.70897
20862.1 0.933696 0.933259 0.934407 6.63038 6.55934 6.67412 0 0 0 0 0 0 1965.3 1918.59 2017.18 0.935346 0.932903 0.938738 6.46545 6.12621 6.70966
22413.8 0.934721 0.934229 0.935164 6.52794 6.48358 6.57714 0 0 0 0 0 0 2158.69 2111.04 2212.06 0.935463 0.93309 0.938986 6.45366 6.10138 6.69103
23965.5 0.935748 0.934776 0.937887 6.42522 6.21127 6.52238 0 0 0 0 0 0 2364.77 2316.26 2419.29 0.935581 0.933276 0.939234 6.44186 6.07655 6.67241
25517.2 0.936277 0.934564 0.938818 6.3723 6.11822 6.54364 0 0 0 0 0 0 2584.03 2535.28 2638.99 0.935699 0.933462 0.939483 6.43007 6.05172 6.65379
27069 0.936526 0.934197 0.938864 6.34743 6.11357 6.58027 0 0 0 0 0 0 2802.36 2753.89 2857.84 0.935817 0.933648 0.939731 6.41828 6.0269 6.63517
28620.7 0.93688 0.934541 0.939379 6.31197 6.06205 6.54595 0 0 0 0 0 0 2998.75 2950.89 3056.05 0.935935 0.933579 0.939979 6.40648 6.00207 6.64207
30172.4 0.936625 0.933133 0.939195 6.33747 6.08051 6.68666 0 0 0 0 0 0 3328 3281.16 3383.1 0.936026 0.9329 0.940186 6.39738 5.98138 6.71
31724.1 0.936363 0.932502 0.938875 6.36367 6.11252 6.74977 0 0 0 0 0 0 3650.31 3604.51 3702.93 0.935902 0.932 0.940062 6.40979 5.99379 6.8
33275.9 0.936214 0.932435 0.938308 6.37862 6.16925 6.75654 0 0 0 0 0 0 3850.79 3805.38 3903.08 0.935778 0.9311 0.939938 6.42221 6.00621 6.89
34827.6 0.936282 0.932606 0.938279 6.3718 6.17208 6.73942 0 0 0 0 0 0 4063.5 4019.26 4117.25 0.935654 0.9302 0.939814 6.43462 6.01862 6.98
36379.3 0.936555 0.933379 0.938413 6.34452 6.15866 6.66214 0 0 0 0 0 0 4285.22 4240.74 4338.49 0.93553 0.9293 0.93969 6.44703 6.03103 7.07
37931 0.936532 0.933516 0.938365 6.34684 6.16351 6.64842 0 0 0 0 0 0 4488.44 4442.87 4541.6 0.935406 0.9284 0.939566 6.45945 6.04345 7.16
39482.8 0.936459 0.933832 0.938037 6.35412 6.19633 6.61675 0 0 0 0 0 0 4748.12 4702.22 4802.45 0.935281 0.9275 0.939441 6.47186 6.05586 7.25
41034.5 0.936532 0.934941 0.938079 6.34682 6.19207 6.50585 0 0 0 0 0 0 5141.3 5095.88 5196.95 0.935298 0.927448 0.939207 6.47021 6.07931 7.25517
42586.2 0.936611 0.935053 0.938064 6.33894 6.19359 6.4947 0 0 0 0 0 0 5337.57 5293.33 5391.83 0.935385 0.927821 0.939517 6.46152 6.04828 7.21793
44137.9 0.936597 0.935649 0.937972 6.34033 6.20283 6.4351 0 0 0 0 0 0 5550.21 5505.46 5601.82 0.935472 0.928193 0.939828 6.45283 6.01724 7.18069
45689.7 0.93627 0.935591 0.937399 6.37303 6.26012 6.44093 0 0 0 0 0 0 5767.79 5721.76 5817.15 0.935559 0.928566 0.940138 6.44414 5.98621 7.14345
47241.4 0.935571 0.934223 0.93686 6.44287 6.31396 6.57766 0 0 0 0 0 0 5981.7 5934.31 6029.92 0.935646 0.928938 0.940448 6.43545 5.95517 7.10621
48793.1 0.935202 0.933132 0.937542 6.47985 6.24577 6.68677 0 0 0 0 0 0 6175.27 6127.51 6221 0.935732 0.92931 0.940759 6.42676 5.92414 7.06897
50344.8 0.935514 0.933451 0.937886 6.44856 6.21136 6.65492 0 0 0 0 0 0 6547.83 6499.01 6591.08 0.935819 0.929683 0.941062 6.41807 5.89379 7.03172
51896.6 0.935805 0.933942 0.938353 6.41946 6.16467 6.60584 0 0 0 0 0 0 6815.39 6763.9 6859.66 0.935906 0.930055 0.941341 6.40938 5.86586 6.99448
53448.3 0.935798 0.933985 0.93899 6.42016 6.10098 6.60154 0 0 0 0 0 0 7011.12 6957.56 7056.77 0.935993 0.930428 0.941621 6.40069 5.83793 6.95724
55000 0.935662 0.933091 0.938914 6.4338 6.10855 6.69095 0 0 0 0 0 0 7231.45 7175.77 7278.17 0.93608 0.9308 0.9419 6.392 5.81 6.92
56551.7 0.935827 0.933926 0.938373 6.41727 6.16273 6.60744 0 0 0 0 0 0 7441.16 7383.32 7489.38 0.936167 0.931172 0.942179 6.38331 5.78207 6.88276
58103.4 0.936025 0.934412 0.937914 6.39749 6.20861 6.55883 0 0 0 0 0 0 7641.3 7581.74 7690.41 0.936254 0.931545 0.942459 6.37462 5.75414 6.84552
59655.2 0.936073 0.934121 0.937497 6.39268 6.2503 6.58786 0 0 0 0 0 0 7911.3 7849.96 7959.59 0.936341 0.931917 0.942738 6.36593 5.72621 6.80828
61206.9 0.935585 0.933894 0.936769 6.44147 6.32312 6.61059 0 0 0 0 0 0 8267.81 8207.56 8312.94 0.93651 0.931928 0.943041 6.34903 5.69586 6.80724
62758.6 0.935667 0.934092 0.936963 6.43335 6.30367 6.59082 0 0 0 0 0 0 8472.02 8412.67 8516.75 0.936702 0.931834 0.943352 6.32979 5.66483 6.81655
64310.3 0.935635 0.934373 0.936967 6.43652 6.30326 6.56274 0 0 0 0 0 0 8681.87 8623.82 8725.69 0.936894 0.931741 0.943662 6.31055 5.63379 6.82586
65862.1 0.935421 0.934479 0.936686 6.45795 6.33141 6.5521 0 0 0 0 0 0 8902.36 8846.24 8944.76 0.937087 0.931648 0.943972 6.29131 5.60276 6.83517
67413.8 0.935233 0.933903 0.936428 6.47674 6.35717 6.60968 0 0 0 0 0 0 9103.39 9049.14 9145.39 0.937279 0.931555 0.944283 6.27207 5.57172 6.84448
68965.5 0.935018 0.93466 0.935483 6.49823 6.45174 6.53397 0 0 0 0 0 0 9296.73 9243.68 9339.55 0.937472 0.931462 0.944593 6.25283 5.54069 6.85379
70517.2 0.934936 0.934288 0.936158 6.50639 6.38418 6.57124 0 0 0 0 0 0 9711.86 9658.05 9756.12 0.937594 0.931483 0.944697 6.24062 5.53034 6.85172
72069 0.935045 0.934108 0.936783 6.49546 6.32172 6.58916 0 0 0 0 0 0 9935.88 9882.94 9978.45 0.937575 0.931731 0.944386 6.24248 5.56138 6.8269
73620.7 0.935418 0.934381 0.936874 6.45818 6.31263 6.56189 0 0 0 0 0 0 10129.9 10076.6 10170.1 0.937557 0.931979 0.944076 6.24434 5.59241 6.80207
75172.4 0.935701 0.935275 0.936344 6.42993 6.3656 6.47248 0 0 0 0 0 0 10360.8 10307.9 10399.1 0.937538 0.932228 0.943766 6.24621 5.62345 6.77724
76724.1 0.936004 0.93496 0.937064 6.39957 6.29356 6.50396 0 0 0 0 0 0 10572.3 10519.6 10608.6 0.937519 0.932476 0.943455 6.24807 5.65448 6.75241
78275.9 0.936213 0.934149 0.937948 6.37874 6.20518 6.58507 0 0 0 0 0 0 10768.8 10716.2 10803.2 0.937501 0.932724 0.943145 6.24993 5.68552 6.72759
79827.6 0.936146 0.932876 0.937929 6.38541 6.20708 6.71236 0 0 0 0 0 0 10963.2 10910.4 10995.7 0.937482 0.932972 0.942834 6.25179 5.71655 6.70276
81379.3 0.936433 0.932752 0.938711 6.35675 6.12891 6.72483 0 0 0 0 0 0 11409.1 11355 11440.1 0.937679 0.933441 0.942717 6.23214 5.72828 6.65586
82931 0.936145 0.932888 0.938835 6.3855 6.11646 6.71122 0 0 0 0 0 0 11606.3 11550.6 11635.5 0.937902 0.933938 0.942624 6.20979 5.73759 6.60621
84482.8 0.935733 0.933065 0.938073 6.42671 6.19268 6.6935 0 0 0 0 0 0 11813.1 11755.4 11839.1 0.938126 0.934434 0.942531 6.18745 5.7469 6.55655
86034.5 0.935702 0.933079 0.937412 6.42975 6.25881 6.69209 0 0 0 0 0 0 12048 11988.1 12075.7 0.938349 0.934931 0.942438 6.1651 5.75621 6.5069
87586.2 0.935912 0.933003 0.937141 6.40884 6.28593 6.69967 0 0 0 0 0 0 12240.6 12179.3 12272.3 0.938572 0.935428 0.942345 6.14276 5.76552 6.45724
89137.9 0.936114 0.934165 0.936885 6.38856 6.31151 6.58349 0 0 0 0 0 0 12441.2 12378 12477.7 0.938796 0.935924 0.942252 6.12041 5.77483 6.40759
90689.7 0.93615 0.935274 0.936866 6.38503 6.31339 6.47262 0 0 0 0 0 0 12881.1 12817.2 12924 0.938777 0.936076 0.941869 6.12234 5.8131 6.39241
92241.4 0.935925 0.935366 0.936805 6.40746 6.3195 6.46335 0 0 0 0 0 0 13074 13010.7 13118.1 0.938454 0.935797 0.941124 6.15462 5.88759 6.42034
93793.1 0.936028 0.935109 0.937049 6.39716 6.29507 6.48911 0 0 0 0 0 0 13268.5 13207.4 13314.3 0.938131 0.935517 0.940766 6.1869 5.92345 6.44828
95344.8 0.936076 0.934896 0.937704 6.3924 6.22959 6.51043 0 0 0 0 0 0 13490.9 13432.5 13539.2 0.937808 0.935169 0.940424 6.21917 5.95759 6.4831
96896.6 0.936033 0.934317 0.938135 6.39668 6.18649 6.56829 0 0 0 0 0 0 13706.7 13651.8 13757.2 0.937486 0.934579 0.940083 6.25145 5.99172 6.54207
98448.3 0.935909 0.933228 0.938351 6.40906 6.16493 6.67719 0 0 0 0 0 0 13897.2 13846.2 13949 0.937163 0.93399 0.939741 6.28372 6.02586 6.60103
100000 0.935967 0.932455 0.938896 6.40331 6.11038 6.75447 0 0 0 0 0 0 14071.4 14023 14125.6 0.93684 0.9334 0.9396 6.316 6.04 6.66
250000 0.935967 0.932455 0.938896 6.40331 6.11038 6.75447 0 0 0 0 0 0 14071.4 14023 14125.6 0.93684 0.9334 0.9396 6.316 6.04 6.66


==> plots/data/adversary_unshielded.csv <==
time/total_timesteps rollout/ep_rew_mean_avg rollout/ep_rew_mean_min rollout/ep_rew_mean_max rollout/ep_len_mean_avg rollout/ep_len_mean_min rollout/ep_len_mean_max info/sum_ran_into_lava_avg info/sum_ran_into_lava_min info/sum_ran_into_lava_max info/sum_collision_avg info/sum_collision_min info/sum_collision_max info/sum_reached_goal_avg info/sum_reached_goal_min info/sum_reached_goal_max eval/ep_rew_mean_avg eval/ep_rew_mean_min eval/ep_rew_mean_max eval/ep_len_mean_avg eval/ep_len_mean_min eval/ep_len_mean_max
10000 0.389543 0.221554 0.474777 14.3416 12.6723 19.2488 0 0 0 176.24 166.4 185 292.6 185.6 347 0.47736 -0.7668 0.899 31.464 5.8 132.68
11632.7 0.532539 0.448388 0.585732 11.8853 10.8989 14.9213 0 0 0 213.427 201.664 222.384 522.004 379.681 598.681 0.495162 -0.685037 0.899196 30.2062 5.79673 126.463
13265.3 0.630043 0.605824 0.653587 10.1388 9.54101 11.944 0 0 0 230.124 217.449 238.089 657.623 502.606 743.327 0.512965 -0.603273 0.899392 28.9484 5.79347 120.246
14898 0.694402 0.669949 0.713365 8.92322 8.42155 10.1208 0 0 0 247.351 233.562 256.385 813.033 645.686 907.259 0.530767 -0.52151 0.899588 27.6906 5.7902 114.029
16530.6 0.734249 0.698741 0.762027 8.10102 7.7006 8.9552 0 0 0 265.42 250.06 275.289 987.363 807.645 1090.38 0.54857 -0.439747 0.899784 26.4328 5.78694 107.811
18163.3 0.749982 0.709886 0.775468 7.48431 7.15054 7.7881 0 0 0 280.79 264.091 291.871 1145.53 959.59 1254.92 0.566372 -0.357984 0.89998 25.175 5.78367 101.594
19795.9 0.773191 0.741596 0.795861 7.13239 6.8016 7.31229 0 0 0 300.125 281.709 312.041 1358.19 1164.14 1476.15 0.584175 -0.27622 0.900176 23.9172 5.78041 95.3771
21428.6 0.788584 0.773106 0.803896 6.90916 6.61827 7.09219 0 0 0 328.433 307.533 344.985 1716.86 1509.59 1848.1 0.600789 -0.194657 0.894514 22.664 5.78 89.18
23061.2 0.797991 0.779016 0.8041 6.7533 6.5107 6.94264 0 0 0 341.842 320.591 360.243 1905.04 1692.31 2042.58 0.617233 -0.113122 0.888016 21.4114 5.78 82.9857
24693.9 0.808384 0.774391 0.834655 6.62924 6.38223 6.83158 0 0 0 355.875 335.34 375.163 2104.19 1887 2246.54 0.633677 -0.0315877 0.881518 20.1589 5.78 76.7914
26326.5 0.812593 0.783686 0.835691 6.59097 6.38542 6.7981 0 0 0 370.767 351.124 391.266 2322.33 2100.33 2467.37 0.650121 0.049947 0.87502 18.9063 5.78 70.5971
27959.2 0.818338 0.804691 0.82983 6.55558 6.23467 6.81716 0 0 0 383.233 364.562 404.37 2516.02 2290.45 2662.37 0.666565 0.131482 0.868522 17.6537 5.78 64.4029
29591.8 0.817739 0.805572 0.82651 6.47087 6.14898 6.82634 0 0 0 398.608 380.313 419.913 2764.57 2533.97 2914.14 0.683009 0.213016 0.862025 16.4011 5.78 58.2086
31224.5 0.814775 0.799998 0.825528 6.36136 6.10659 6.73452 0 0 0 421.659 403.055 442.947 3142.86 2906.06 3299.72 0.699585 0.294527 0.860571 15.1353 5.78735 52.0167
32857.1 0.818073 0.791929 0.832692 6.28664 5.98304 6.73052 0 0 0 432.9 412.914 454.453 3340.86 3100.89 3503.82 0.716206 0.376029 0.8608 13.8651 5.78571 45.8257
34489.8 0.820726 0.785504 0.8428 6.27644 5.92883 6.74009 0 0 0 444.985 422.321 466.411 3556.55 3315.02 3727.67 0.732826 0.457531 0.861029 12.5949 5.69755 39.6347
36122.4 0.822044 0.787346 0.83853 6.19555 5.918 6.60549 0 0 0 457.556 431.855 479.262 3780.48 3537.82 3958.42 0.749447 0.539033 0.861257 11.3247 5.60939 33.4437
37755.1 0.826307 0.798275 0.840073 6.15219 5.94672 6.40617 0 0 0 469.481 441.247 491.64 3992.89 3750.34 4175.56 0.766067 0.620535 0.861486 10.0545 5.52122 27.2527
39387.8 0.831839 0.810388 0.851494 6.15186 5.97378 6.28238 0 0 0 483.182 452.173 505.772 4245.73 4002.22 4432.69 0.782687 0.702037 0.861714 8.78433 5.43306 21.0616
41020.4 0.833833 0.811489 0.848513 6.14617 5.94448 6.39588 0 0 0 504.305 469.366 527.378 4645.88 4397.09 4840.67 0.787585 0.728886 0.858004 8.2782 5.35102 18.7033
42653.1 0.836014 0.80681 0.8613 6.18316 6.06566 6.39269 0 0 0 514.7 479.251 537.582 4845.78 4594.16 5042.52 0.78545 0.722943 0.851931 8.23053 5.27265 18.6445
44285.7 0.833693 0.795269 0.859625 6.17124 6.10774 6.33835 0 0 0 526.019 490.01 548.41 5065.1 4811.06 5264.71 0.783314 0.717 0.845857 8.18286 5.19429 18.5857
45918.4 0.830745 0.788951 0.858574 6.18446 6.12832 6.31105 0 0 0 537.392 500.674 559.242 5288.42 5032.39 5490.02 0.781179 0.711057 0.839784 8.13518 5.11592 18.5269
47551 0.829201 0.792795 0.859921 6.1999 6.13168 6.32062 0 0 0 548.427 510.863 569.794 5504.88 5248.28 5707.31 0.779043 0.705114 0.850033 8.08751 5.03755 18.4682
49183.7 0.829943 0.814294 0.856543 6.13069 5.93158 6.32719 0 0 0 559.358 520.833 580.271 5712.07 5458.07 5914.8 0.776908 0.699171 0.863878 8.03984 4.95918 18.4094
50816.3 0.832548 0.804712 0.848427 6.12527 5.99937 6.27838 0 0 0 582.625 539.347 605.22 6131.28 5883.39 6329.65 0.773593 0.706563 0.877347 8.43657 4.91837 17.3449
52449 0.83153 0.812742 0.848777 6.0918 5.90452 6.26073 0 0 0 596.037 549.996 620.158 6369.12 6123.54 6564 0.7691 0.711702 0.890441 9.27771 4.9151 15.2747
54081.6 0.830335 0.814867 0.850315 6.05394 5.87938 6.19641 0 0 0 608.462 560.38 634.052 6588.02 6343.87 6780.53 0.764607 0.636437 0.903535 10.1189 4.91184 21.091
55714.3 0.829708 0.810157 0.852883 6.02022 5.91411 6.10141 0 0 0 621.684 571.537 649.121 6817.68 6574.53 7009 0.760114 0.561171 0.916629 10.96 4.90857 27.3114
57346.9 0.828127 0.816089 0.843613 5.98685 5.86028 6.15403 0 0 0 634.501 582.22 664.426 7036.85 6794.36 7226.77 0.755621 0.485906 0.929722 11.8011 4.90531 33.5318
58979.6 0.825318 0.801587 0.841418 6.01268 5.84408 6.16997 0 0 0 646.364 593.061 678.935 7240.77 6995.57 7431.33 0.751128 0.410641 0.942816 12.6423 4.90204 39.7522
60612.2 0.824103 0.807201 0.838709 6.02206 5.83319 6.16804 0 0 0 669.769 614.987 706.173 7657.72 7411.38 7852.62 0.7488 0.363637 0.950951 13.169 4.9049 43.6363
62244.9 0.825403 0.809943 0.843203 6.01693 5.86387 6.12863 0 0 0 683.405 626.559 721.338 7906.13 7660.4 8105.5 0.75008 0.363735 0.95082 13.1716 4.91796 43.6265
63877.6 0.829408 0.809351 0.853807 6.01133 5.92141 6.08579 0 0 0 694.967 635.883 733.015 8119.77 7875.13 8322.46 0.75136 0.363833 0.95069 13.1742 4.93102 43.6167
65510.2 0.835563 0.826597 0.848386 6.03365 5.96924 6.13522 0 0 0 707.404 645.449 744.814 8361.03 8118.75 8568.32 0.75264 0.363931 0.950559 13.1768 4.94408 43.6069
67142.9 0.840038 0.824047 0.856836 6.03557 5.97785 6.08141 0 0 0 718.271 653.603 755.357 8576.09 8338.52 8786.24 0.75392 0.364029 0.950429 13.1794 4.95714 43.5971
68775.5 0.84104 0.827546 0.864291 6.00947 5.92066 6.11084 0 0 0 728.926 662.083 765.414 8783.95 8549.3 8995.92 0.7552 0.364127 0.950298 13.182 4.9702 43.5873
70408.2 0.843244 0.823843 0.869274 5.99813 5.91893 6.12819 0 0 0 751.448 681.267 791.082 9213.03 8981.96 9427.46 0.756844 0.365849 0.950053 13.1809 4.99469 43.5784
72040.8 0.846795 0.825973 0.870495 6.01228 5.89608 6.12911 0 0 0 763.794 692.843 806.76 9453.89 9224.92 9671.32 0.75958 0.372445 0.949465 13.1685 5.05347 43.5718
73673.5 0.845453 0.816168 0.8645 6.01898 5.97128 6.12307 0 0 0 774.986 704.801 820.153 9658.99 9430.92 9880.03 0.762317 0.379041 0.948878 13.1561 5.11224 43.5653
75306.1 0.844354 0.818367 0.861791 6.00132 5.90678 6.12908 0 0 0 788.213 719.533 835.857 9904.1 9677.91 10131.9 0.765053 0.385637 0.94829 13.1437 5.17102 43.5588
76938.8 0.845166 0.829964 0.858135 6.01962 5.91322 6.1391 0 0 0 799.966 732.657 849.825 10123 9899.4 10357.9 0.767789 0.392233 0.947702 13.1313 5.2298 43.5522
78571.4 0.84704 0.836278 0.860336 6.05278 5.86416 6.17362 0 0 0 810.876 745.166 862.839 10327.8 10107.9 10569.9 0.770526 0.398829 0.947114 13.1189 5.22 43.5457
80204.1 0.847916 0.833793 0.863213 6.07764 5.83033 6.20843 0 0 0 834.135 773.437 889.646 10768.8 10559.9 11029 0.773062 0.404576 0.946539 13.1101 5.15796 43.5424
81836.7 0.843528 0.823923 0.869176 6.06999 5.71394 6.24989 0 0 0 844.815 786.532 901.21 10983.6 10781.7 11251.8 0.774198 0.40438 0.946049 13.1271 5.14163 43.562
83469.4 0.846926 0.826643 0.856742 6.07051 5.72767 6.25052 0 0 0 854.832 797.338 911.03 11186.6 10991.8 11461.4 0.775335 0.404184 0.945559 13.1441 5.12531 43.5816
85102 0.847594 0.827769 0.858372 6.07634 5.82592 6.2502 0 0 0 866.12 809.792 921.974 11420.5 11233.3 11700.5 0.776471 0.403988 0.945069 13.1611 5.10898 43.6012
86734.7 0.845965 0.822513 0.855141 6.06311 5.93509 6.20613 0 0 0 876.999 821.973 932.19 11649.4 11469.2 11933.3 0.777607 0.403792 0.94458 13.178 5.09265 43.6208
88367.3 0.844434 0.81447 0.856498 6.02767 5.93074 6.13526 0 0 0 886.802 832.868 940.861 11856.1 11681.5 12142.6 0.778744 0.403596 0.94409 13.195 5.07633 43.6404
90000 0.848407 0.824212 0.866677 6.01301 5.9132 6.1373 0 0 0 897.36 844 949.8 12071.9 11900.8 12359 0.77988 0.4034 0.9436 13.212 5.06 43.66
91632.7 0.849538 0.836374 0.872069 6.04497 5.95061 6.09913 0 0 0 918.769 864.568 968.213 12523.2 12347.2 12808.2 0.786065 0.409245 0.943078 13.2466 5.08939 43.7286
93265.3 0.85225 0.827748 0.872877 6.0741 5.9953 6.17753 0 0 0 928.313 873.121 978 12730 12549.1 13013.9 0.792249 0.41509 0.942555 13.2812 5.11878 43.7971
94898 0.854215 0.820844 0.874688 6.0985 6.03048 6.18081 0 0 0 938.611 882.177 989.19 12953.9 12766.7 13237.3 0.798433 0.420935 0.942033 13.3158 5.14816 43.8657
96530.6 0.854803 0.818221 0.882999 6.11476 6.0078 6.1942 0 0 0 949.593 891.714 1001.65 13193.1 12998.5 13476.4 0.804618 0.42678 0.94151 13.3504 5.17755 43.9343
98163.3 0.859389 0.812641 0.886443 6.10264 5.99087 6.19215 0 0 0 958.585 899.527 1012.65 13396.8 13195.2 13679.9 0.810802 0.432625 0.940988 13.3851 5.20694 44.0029
99795.9 0.85381 0.816647 0.88474 6.11617 6.01236 6.27613 0 0 0 969.599 909.7 1026.62 13636.9 13432.6 13917.7 0.816987 0.438469 0.946004 13.4197 5.23633 44.0714
101429 0.853825 0.817863 0.891562 6.10772 5.98292 6.31546 0 0 0 989.024 931.454 1051.29 14057 13855.8 14328.9 0.831903 0.510257 0.947429 12.3526 5.25714 38.6886
103061 0.852423 0.814096 0.890823 6.07609 5.91954 6.31496 0 0 0 998.527 942.843 1062.86 14265 14068.6 14532.5 0.848066 0.591465 0.947233 11.1281 5.27673 32.5269
104694 0.845102 0.818093 0.878946 6.03062 5.88679 6.29552 0 0 0 1008.26 954.969 1073.98 14483.8 14294.1 14745.8 0.864229 0.672673 0.947037 9.90359 5.29633 26.3653
106327 0.844183 0.825746 0.869953 5.99491 5.75924 6.29233 0 0 0 1018.75 968.043 1085.78 14726.6 14544.2 14983.7 0.880393 0.753882 0.946841 8.6791 5.31592 20.2037
107959 0.84778 0.819307 0.869134 6.02206 5.8303 6.33915 0 0 0 1027.58 979.116 1095.57 14937.2 14760.2 15191.2 0.896556 0.83509 0.946645 7.45461 5.33551 14.042
109592 0.852154 0.833872 0.867722 6.07206 5.90963 6.39074 0 0 0 1038.19 990.989 1106.63 15198.6 15027.2 15451.2 0.912719 0.861025 0.946449 6.23012 5.3551 7.88041
111224 0.855336 0.849032 0.860141 6.11578 5.92982 6.37691 0 0 0 1055.26 1006.64 1122.56 15609.1 15431.4 15859.3 0.915668 0.856176 0.945763 5.93527 5.42367 6.36694
112857 0.856073 0.84301 0.863946 6.1357 5.92872 6.28694 0 0 0 1063.74 1014.17 1130.39 15814.7 15629 16064.2 0.914211 0.849743 0.944914 5.95029 5.50857 6.40286
114490 0.85461 0.827146 0.876924 6.15452 6.01884 6.29768 0 0 0 1073.17 1022.94 1139.32 16032.5 15837.7 16280.7 0.912755 0.84331 0.944065 5.96531 5.59347 6.43878
116122 0.856189 0.827419 0.878206 6.20527 6.05642 6.37985 0 0 0 1083.48 1032.4 1149.09 16263.7 16060.8 16510.1 0.911299 0.836878 0.943216 5.98033 5.67837 6.47469
117755 0.855208 0.826081 0.881543 6.23993 6.08295 6.39286 0 0 0 1093.15 1040.88 1158.47 16476.6 16265.2 16721.3 0.909842 0.830445 0.943616 5.99535 5.63837 6.51061
119388 0.852441 0.821976 0.884869 6.23796 6.09459 6.36658 0 0 0 1104.74 1050.17 1169.96 16729.7 16510.7 16974.1 0.908386 0.824012 0.944041 6.01037 5.59592 6.54653
121020 0.849622 0.814556 0.889242 6.1936 6.09434 6.31259 0 0 0 1123.78 1063.66 1189.9 17137.9 16918 17385.3 0.895024 0.821661 0.940935 6.93029 5.83388 10.1045
122653 0.846316 0.815988 0.878863 6.14162 6.04549 6.2467 0 0 0 1133.28 1069.4 1199.47 17342.8 17124 17592.8 0.874518 0.778808 0.94051 8.39314 5.82408 17.3437
124286 0.852327 0.824566 0.888924 6.14621 5.96709 6.28099 0 0 0 1143.03 1074.87 1209.72 17566.1 17348.1 17819 0.854011 0.677029 0.940086 9.856 5.81429 24.5829
125918 0.857425 0.832439 0.890118 6.1309 5.94297 6.27738 0 0 0 1152.74 1080.29 1219.8 17795.3 17579 18051.1 0.833505 0.575249 0.939661 11.3189 5.80449 31.822
127551 0.860759 0.838699 0.8871 6.11644 5.95467 6.23175 0 0 0 1161.89 1085.37 1229.34 18017.9 17803.7 18276.2 0.812999 0.473469 0.939237 12.7817 5.79469 39.0612
129184 0.863844 0.837812 0.890436 6.13921 5.98449 6.30447 0 0 0 1170.96 1090.41 1239.3 18246.6 18034.7 18506 0.792493 0.37169 0.938812 14.2446 5.7849 46.3004
130816 0.86798 0.838545 0.88999 6.17206 6.01001 6.43203 0 0 0 1186.83 1100.17 1257.99 18657.2 18455.1 18902.5 0.782932 0.320522 0.938633 14.9721 5.76041 49.9478
132449 0.875413 0.844388 0.899051 6.19791 6.00593 6.62278 0 0 0 1195.68 1106.84 1268.6 18889.4 18694.7 19119.1 0.784317 0.319967 0.938698 14.9642 5.72122 50.0033
134082 0.878622 0.847387 0.901406 6.21777 6.06134 6.70788 0 0 0 1204.33 1113.81 1278.88 19107.7 18918 19320.8 0.785701 0.319412 0.938763 14.9564 5.68204 50.0588
135714 0.878853 0.847572 0.902273 6.23734 6.0428 6.76281 0 0 0 1213.49 1121.15 1289.61 19333.8 19148.2 19528.4 0.787086 0.318857 0.938829 14.9486 5.64286 50.1143
137347 0.879769 0.848303 0.911431 6.25796 6.04641 6.90186 0 0 0 1222.38 1128.1 1299.7 19552.7 19370.6 19727.7 0.78847 0.318302 0.938894 14.9407 5.60367 50.1698
138980 0.879485 0.859065 0.914811 6.22257 5.92683 6.82533 0 0 0 1230.16 1134.32 1308.47 19756.1 19575.3 19915.5 0.789855 0.317747 0.938959 14.9329 5.56449 50.2253
140612 0.880173 0.862748 0.915703 6.19533 5.97183 6.6619 0 0 0 1246.45 1145.04 1328.56 20169 19978.8 20302.2 0.790754 0.315 0.939 14.9246 5.53388 50.2551
142245 0.876039 0.852166 0.913127 6.19879 5.99325 6.49016 0 0 0 1256.09 1149.6 1341.8 20424.9 20225.6 20548.3 0.790846 0.3086 0.939 14.9154 5.51755 50.242
143878 0.871091 0.842398 0.912827 6.21135 5.97295 6.36233 0 0 0 1264.11 1153.16 1352.84 20641.4 20434.7 20758.5 0.790937 0.3022 0.939 14.9063 5.50122 50.229
145510 0.871816 0.846337 0.920965 6.20247 5.98665 6.31061 0 0 0 1272.75 1156.84 1364.29 20878.3 20664.6 20990.5 0.791029 0.2958 0.939102 14.8971 5.4849 50.2159
147143 0.86211 0.813062 0.910825 6.28028 6.19155 6.44423 0 0 0 1280.95 1160.67 1375.29 21095.2 20876.2 21205.7 0.79112 0.2894 0.939429 14.888 5.46857 50.2029
148776 0.853702 0.789104 0.895414 6.33128 6.11136 6.74333 0 0 0 1288.78 1164.88 1386.81 21299.6 21079.4 21414.4 0.791211 0.283 0.939755 14.8789 5.45224 50.1898
150408 0.849797 0.779753 0.884757 6.38034 6.10745 7.00128 0 0 0 1305.11 1174.99 1410.99 21702.7 21485.3 21833.3 0.791303 0.278306 0.94 14.8697 5.45224 50.1694
152041 0.850035 0.780396 0.879262 6.41376 6.1404 7.2559 0 0 0 1314.93 1182.1 1425.37 21942.5 21729.5 22088.7 0.791394 0.278731 0.94 14.8606 5.50122 50.1269
153673 0.851746 0.780858 0.883544 6.40534 6.04557 7.49987 0 0 0 1323.2 1189.14 1438.01 22140.3 21931.2 22301.6 0.791486 0.279155 0.94 14.8514 5.5502 50.0845
155306 0.846717 0.777255 0.88364 6.46178 6.036 7.54132 0 0 0 1333.06 1196.8 1451.56 22374.2 22166 22550.3 0.791577 0.27958 0.94 14.8423 5.59918 50.042
156939 0.852478 0.799807 0.883799 6.39721 6.02013 7.23613 0 0 0 1341.65 1203.69 1462.22 22584.6 22374.7 22772.8 0.791669 0.280004 0.94 14.8331 5.64816 49.9996
158571 0.861318 0.823645 0.886872 6.31273 6.05475 6.89042 0 0 0 1349.77 1209.88 1472.78 22786.4 22574.1 22985.4 0.79176 0.280429 0.94 14.824 5.69714 49.9571
160204 0.868191 0.840688 0.890965 6.23884 5.99864 6.60076 0 0 0 1366.34 1220.52 1496.19 23214.1 22993.4 23425.9 0.791533 0.280763 0.940037 14.8385 5.73633 49.9237
161837 0.869614 0.852763 0.891221 6.1673 5.91621 6.34118 0 0 0 1375.13 1224.68 1508.91 23446.1 23220 23657.5 0.789078 0.280469 0.940331 15.0188 5.70694 49.9531
163469 0.872768 0.854011 0.895461 6.1708 5.85084 6.492 0 0 0 1382.95 1227.55 1520.23 23651.6 23423.7 23859.9 0.786622 0.280176 0.940625 15.199 5.67755 49.9824
165102 0.87603 0.858488 0.904308 6.16347 5.87051 6.46221 0 0 0 1392.04 1231.65 1533.4 23890.9 23663.6 24096 0.784167 0.279882 0.940918 15.3793 5.64816 50.0118
166735 0.878957 0.858736 0.906403 6.15658 5.91681 6.39437 0 0 0 1400.59 1235.87 1544.88 24117.3 23891.6 24318.7 0.781711 0.279588 0.941212 15.5595 5.61878 50.0412
168367 0.881905 0.862553 0.907633 6.15063 5.94863 6.37368 0 0 0 1408.18 1239.85 1554.54 24322.1 24099.1 24520 0.779256 0.279294 0.941506 15.7398 5.58939 50.0706
170000 0.885796 0.858411 0.920766 6.13848 5.93667 6.3242 0 0 0 1424.76 1248.8 1577.2 24779.9 24569 24976.4 0.7768 0.279 0.9444 15.92 5.56 50.1
171633 0.883392 0.851332 0.91729 6.18759 6.00523 6.34898 0 0 0 1432.18 1253.78 1588.45 24984.2 24779.7 25180.8 0.793113 0.374673 0.944335 14.6805 5.56653 42.8184
173265 0.880388 0.844084 0.921029 6.20032 5.98905 6.37888 0 0 0 1439.52 1257.89 1600.35 25188 24988.7 25384.4 0.809427 0.470347 0.944269 13.441 5.57306 35.5367
174898 0.878996 0.844027 0.922319 6.18035 5.95801 6.40838 0 0 0 1447.49 1262.36 1612.95 25414.4 25220.8 25608.3 0.82574 0.56602 0.944204 12.2015 5.57959 28.2551
176531 0.878378 0.850863 0.917313 6.14779 5.94492 6.43275 0 0 0 1455.84 1267.34 1625.39 25652.5 25458.3 25841.5 0.842054 0.661694 0.944139 10.962 5.58612 20.9735
178163 0.874625 0.852912 0.907635 6.14046 5.91622 6.44391 0 0 0 1463.3 1271.96 1635.92 25856.9 25658 26039.9 0.858367 0.757367 0.944073 9.72245 5.59265 13.6918
179796 0.867202 0.839979 0.900773 6.18375 5.93657 6.48988 0 0 0 1471.25 1277.68 1647.19 26087.8 25886.1 26269.9 0.874681 0.813269 0.944008 8.48294 5.59918 12.6731
181429 0.868789 0.840474 0.897521 6.21755 6.02317 6.4126 0 0 0 1486.55 1288.13 1669.11 26526.8 26329.1 26706.6 0.875486 0.812971 0.938343 8.33714 5.52286 12.7029
183061 0.870616 0.84599 0.892207 6.23675 6.10929 6.40231 0 0 0 1493.6 1292.76 1679.12 26734.2 26539.6 26904.6 0.874075 0.81271 0.931878 8.34759 5.54898 12.729
184694 0.86981 0.852119 0.892678 6.24817 6.06114 6.3976 0 0 0 1501.01 1297.19 1690.41 26951.1 26758.6 27126.8 0.872665 0.812449 0.925412 8.35804 5.5751 12.7551
186327 0.870834 0.854734 0.892934 6.27336 6.11854 6.36093 0 0 0 1509.08 1301.49 1702.69 27192.7 27002.4 27373.1 0.871254 0.812188 0.918947 8.36849 5.57469 12.7812
187959 0.872768 0.846269 0.895209 6.26965 6.04075 6.38991 0 0 0 1515.96 1305.02 1713.88 27394.2 27205.8 27578.9 0.869843 0.811927 0.912482 8.37894 5.56816 12.8073
189592 0.87468 0.85257 0.894425 6.26978 6.06163 6.45783 0 0 0 1523.55 1309.56 1725.02 27638.6 27450.4 27832.2 0.868433 0.811665 0.906016 8.38939 5.56163 12.8335
191224 0.874637 0.859127 0.88932 6.25743 6.08732 6.54818 0 0 0 1537.1 1318.13 1744.08 28051 27858.6 28254.3 0.856002 0.811894 0.904376 9.30596 5.56245 12.8106
192857 0.874107 0.86106 0.884108 6.24417 6.09622 6.50924 0 0 0 1543.87 1322.38 1752.79 28255.2 28052.6 28461.6 0.839897 0.768171 0.904343 10.5246 5.56571 16.8971
194490 0.880041 0.86967 0.891809 6.28849 5.99169 6.46778 0 0 0 1551.01 1327 1761.24 28469.1 28258.9 28679 0.823793 0.693069 0.90431 11.7432 5.56122 23.1012
196122 0.866231 0.858245 0.873329 6.35418 6.1548 6.76879 0 0 0 1559.07 1332.85 1770.75 28700.9 28486.1 28917.4 0.807688 0.617967 0.904278 12.9618 5.52531 29.3053
197755 0.858531 0.850306 0.877378 6.43808 6.18569 7.00379 0 0 0 1566.88 1338.97 1779.87 28908.2 28691.3 29130.6 0.791584 0.542865 0.904245 14.1804 5.48939 35.5094
199388 0.856232 0.839524 0.887177 6.4854 6.24144 7.10557 0 0 0 1576.24 1346.97 1790.57 29149.8 28935 29379.1 0.775479 0.467763 0.904212 15.399 5.45347 41.7135
201020 0.856414 0.833246 0.899131 6.46912 6.21364 7.08442 0 0 0 1591.71 1361.54 1807.88 29545.3 29343.2 29787.1 0.769403 0.439008 0.904425 15.8597 5.47265 44.0992
202653 0.854425 0.830695 0.897537 6.413 6.14986 7.035 0 0 0 1599.71 1369.52 1817.61 29742.8 29545.3 29992.9 0.769345 0.438061 0.904784 15.8656 5.52163 44.1939
204286 0.847765 0.832261 0.889277 6.40451 6.17662 6.87923 0 0 0 1607.99 1376.44 1828.68 29957.4 29763.1 30204.5 0.769286 0.437114 0.905143 15.8714 5.48571 44.2886
205918 0.854451 0.831011 0.881505 6.34492 6.1358 6.62704 0 0 0 1616.24 1382.53 1840.28 30181.2 29990 30421.6 0.769227 0.436167 0.905502 15.8773 5.4498 44.3833
207551 0.862124 0.832206 0.87745 6.26755 6.08746 6.65496 0 0 0 1624 1387.86 1851.67 30397.9 30209.8 30628.8 0.769168 0.43522 0.905861 15.8832 5.41388 44.478
209184 0.863716 0.827885 0.882955 6.20952 6.01348 6.63225 0 0 0 1632.26 1393.21 1864.4 30630.8 30445.6 30848.5 0.769109 0.434273 0.90622 15.8891 5.37796 44.5727
210816 0.869574 0.831089 0.889853 6.19772 5.9881 6.645 0 0 0 1646.37 1401.87 1886.79 31039.2 30857.6 31231.3 0.769651 0.427025 0.90622 15.9002 5.37796 45.1343
212449 0.869265 0.831296 0.893062 6.21473 5.99564 6.74594 0 0 0 1654.16 1406.86 1898.3 31262.7 31083.6 31447.7 0.770794 0.413473 0.905861 15.9165 5.41388 46.1629
214082 0.871555 0.84158 0.896586 6.17736 5.98194 6.56599 0 0 0 1661.82 1412.55 1909.14 31483.5 31308.1 31665.7 0.771937 0.399922 0.905502 15.9328 5.4498 47.1914
215714 0.871631 0.837388 0.896771 6.25153 5.91393 6.82706 0 0 0 1669.65 1418.7 1919.88 31710.6 31540.5 31887.4 0.77308 0.386371 0.905143 15.9491 5.48571 48.22
217347 0.867357 0.836656 0.899602 6.49465 5.93864 7.80163 0 0 0 1677.28 1424.74 1929.97 31931.2 31768.8 32095.1 0.774223 0.37282 0.906886 15.9655 5.52163 49.2486
218980 0.868422 0.843087 0.892634 6.57947 6.01836 8.1524 0 0 0 1684.07 1430.63 1938.58 32129.8 31979.2 32268.8 0.775366 0.359269 0.926771 15.9818 5.55755 50.2771
220612 0.861598 0.828243 0.895186 6.64584 6.06557 8.42243 0 0 0 1698.41 1445.27 1953.94 32515.9 32397.7 32677.4 0.774106 0.350898 0.92922 16.1404 5.55673 50.9102
222245 0.861291 0.818156 0.898635 6.67959 6.07778 8.56995 0 0 0 1707.34 1454.55 1961.94 32756.5 32657 32937.4 0.768842 0.351159 0.902608 16.5362 5.49469 50.8841
223878 0.862919 0.812557 0.900977 6.69769 6.05561 8.61822 0 0 0 1714.96 1461.63 1968.88 32960.4 32873.7 33156.2 0.763579 0.35142 0.890163 16.9319 5.43265 50.858
225510 0.86315 0.814709 0.900866 6.67295 6.02382 8.44387 0 0 0 1723.32 1469.26 1977.15 33181.8 33081.8 33389.2 0.758315 0.351682 0.884253 17.3277 5.37061 50.8318
227143 0.873743 0.848813 0.899208 6.37894 6.05093 7.26561 0 0 0 1731.58 1476.75 1985.28 33394.6 33262.2 33609.4 0.753051 0.351943 0.884943 17.7234 5.30857 50.8057
228776 0.8769 0.855719 0.905042 6.26305 6.01301 6.82808 0 0 0 1739.33 1482.97 1993.27 33597.2 33444.2 33816.8 0.747788 0.352204 0.89869 18.1192 5.24653 50.7796
230408 0.880966 0.864399 0.909274 6.22598 6.0343 6.56492 0 0 0 1753.26 1492.03 2009.38 33999.8 33827.3 34222.8 0.741838 0.352441 0.909008 18.5672 5.09918 50.7559
232041 0.881436 0.873067 0.904703 6.23139 6.09429 6.41374 0 0 0 1761.54 1497.35 2019.57 34257.7 34081.7 34479.6 0.733832 0.352604 0.909041 19.1719 5.09592 50.7396
233673 0.875403 0.862115 0.889272 6.25123 6.1458 6.39174 0 0 0 1768.16 1502.17 2027 34464.7 34287.9 34686.9 0.725825 0.352767 0.909073 19.7767 5.09265 50.7233
235306 0.877887 0.86677 0.885554 6.25792 6.08122 6.51929 0 0 0 1775.62 1508.39 2035.13 34703.1 34526.9 34926.2 0.717819 0.352931 0.909106 20.3814 5.08939 50.7069
236939 0.868073 0.860454 0.880045 6.71852 6.07031 8.60043 0 0 0 1782.14 1513.91 2042.3 34917.5 34738.6 35142.4 0.709812 0.353094 0.909139 20.9861 5.08612 50.6906
238571 0.864105 0.848193 0.875443 6.94788 6.15435 9.58067 0 0 0 1788.52 1519.72 2049.61 35118.3 34920.3 35349.1 0.701806 0.353257 0.909171 21.5909 5.08286 50.6743
240204 0.864114 0.848611 0.87431 6.9597 6.16905 9.65374 0 0 0 1801.85 1533.16 2065.03 35517.5 35250.3 35769.6 0.695958 0.363612 0.910033 22.045 5.07837 49.8837
241837 0.86299 0.845357 0.878107 6.92128 6.11846 9.6734 0 0 0 1809.48 1540.67 2074.61 35753.6 35435.8 36019.1 0.705225 0.44531 0.916694 21.4448 5.06531 43.6731
243469 0.865085 0.847971 0.881949 6.9031 6.08498 9.72442 0 0 0 1815.92 1547.05 2082.26 35948.8 35586.9 36224 0.714492 0.527008 0.923355 20.8447 5.05224 37.4624
245102 0.867291 0.846037 0.887841 6.87379 6.07457 9.65327 0 0 0 1823.29 1554.24 2091.14 36181.1 35780.2 36463.9 0.723759 0.526392 0.930016 20.2445 5.03918 37.32
246735 0.872334 0.84469 0.895586 6.59887 5.94929 8.20631 0 0 0 1830.17 1561.1 2099.08 36401 35976.3 36687.5 0.733026 0.499061 0.936678 19.6443 5.02612 39.4
248367 0.876113 0.834866 0.90146 6.32311 5.84344 6.80413 0 0 0 1836.55 1567.48 2106.04 36606.5 36169.8 36890.5 0.742293 0.471731 0.943339 19.0442 5.01306 41.48
250000 0.873955 0.829315 0.901728 6.36453 5.81352 7.06847 0 0 0 1848.04 1578.8 2117.4 36980.6 36534.6 37242.2 0.75156 0.4444 0.95 18.444 5 43.56


==> plots/data/lava_slippery_10_0.0.csv <==
time/total_timesteps rollout/ep_rew_mean_avg rollout/ep_rew_mean_min rollout/ep_rew_mean_max rollout/ep_len_mean_avg rollout/ep_len_mean_min rollout/ep_len_mean_max info/sum_ran_into_lava_avg info/sum_ran_into_lava_min info/sum_ran_into_lava_max info/sum_collision_avg info/sum_collision_min info/sum_collision_max info/sum_reached_goal_avg info/sum_reached_goal_min info/sum_reached_goal_max
2048 -0.732 -0.76 -0.69 20.4113 20.252 20.672 138.867 137.2 141.6 0 0 0 13.4667 11.8 16.4
3742.9 -0.630483 -0.655724 -0.595655 21.8723 21.7201 22.0839 164.632 162.69 168.083 0 0 0 21.4115 19.9103 24.1793
5437.79 -0.494897 -0.513448 -0.468552 23.1669 22.993 23.3988 193.936 191.724 198.103 0 0 0 33.8989 31.2966 37.069
7132.69 -0.327816 -0.340897 -0.311586 24.408 24.1508 24.6949 224.589 221.766 229.345 0 0 0 47.8713 43.7379 51.5931
8827.59 -0.139885 -0.150138 -0.130138 25.2755 24.8323 25.6526 253.8 250.503 258.984 0 0 0 65.7093 60.1776 69.8698
10522.5 0.0529425 0.0393793 0.0684828 25.4824 24.7526 26.0049 296.326 292.945 302.255 0 0 0 122.839 115.317 129.283
12217.4 0.230598 0.191655 0.275379 25.4411 24.4563 26.1903 310.285 306.855 316.986 0 0 0 157.874 148.421 168.179
13912.3 0.38869 0.353448 0.448966 25.0655 23.9618 25.7681 321.441 317.393 328.703 0 0 0 198.989 188.821 213.103
15607.2 0.522345 0.489586 0.576414 24.4148 23.2352 25.4673 332.724 327.945 340.538 0 0 0 248.189 237.607 266.607
17302.1 0.625126 0.594621 0.672828 23.779 22.7362 24.9378 342.356 336.745 350.841 0 0 0 297.545 285.6 320.372
18997 0.698322 0.672966 0.741241 23.1881 22.4747 23.9888 350.61 344.627 359.682 0 0 0 350.877 335.442 377.716
20691.9 0.749632 0.731724 0.780138 22.5215 22.1517 22.7777 363.343 358.945 371.4 0 0 0 462.899 446.283 493.283
22386.8 0.789356 0.761517 0.813241 21.9041 21.6535 22.3109 368.749 364.903 376.2 0 0 0 520.223 504.545 551.545
24081.7 0.813402 0.795862 0.829655 21.5204 21.345 21.7561 374.005 370 381 0 0 0 580.43 563.214 611.931
25776.6 0.82977 0.817724 0.842207 21.3721 21.0443 21.6494 379.246 375.034 385.683 0 0 0 645.354 626.241 676.731
27471.4 0.844391 0.835931 0.855448 21.1972 20.791 21.6379 383.991 379.917 389.821 0 0 0 708.223 687.152 739.793
29166.3 0.857103 0.846621 0.872276 21.024 20.6514 21.5346 388.737 385.061 393.815 0 0 0 776.851 754.178 809.621
30861.2 0.863586 0.836966 0.894345 21.1316 20.651 21.4552 396.851 394.655 399.138 0 0 0 899.662 877.662 935.414
32556.1 0.874621 0.848552 0.922483 21.2149 20.5186 21.6141 400.657 400.117 401.062 0 0 0 960.407 938.407 997.979
34251 0.876483 0.847103 0.927448 20.9849 20.3499 21.7557 405.044 403.028 406.234 0 0 0 1025.64 1002.48 1064.6
35945.9 0.876667 0.848207 0.92469 20.8227 20.2898 21.6795 409.513 405.234 411.662 0 0 0 1093.43 1069.46 1133.01
37640.8 0.878437 0.85531 0.914414 20.7504 20.3457 21.4366 413.678 407.386 417 0 0 0 1158.46 1133.86 1197.94
39335.7 0.882851 0.86731 0.902 20.6744 20.3788 21.1184 418.117 410.558 422.391 0 0 0 1232.91 1207.23 1271.66
41030.6 0.88846 0.879517 0.902138 20.4656 20.1284 20.7886 425.149 418.379 429.359 0 0 0 1356.64 1329 1393.43
42725.5 0.883494 0.867931 0.905448 20.2002 19.7543 20.5635 428.736 422.683 433.166 0 0 0 1419.92 1391.4 1456.66
44420.4 0.889563 0.872897 0.917034 20.184 19.8299 20.4143 432.414 427.124 437.248 0 0 0 1489.36 1458.9 1526.79
46115.3 0.898184 0.879103 0.928207 20.2394 19.9013 20.6423 435.972 431.283 441.283 0 0 0 1559.49 1526.7 1597.77
47810.2 0.901954 0.884759 0.925034 20.3593 19.8466 21.0282 439.195 434.703 445.117 0 0 0 1626.61 1590.83 1665.83
49505.1 0.900368 0.89069 0.909034 20.5012 19.6567 21.319 442.882 438.132 449.582 0 0 0 1708.2 1667.48 1748.36
51200 0.905333 0.894 0.914 20.4527 19.324 21.564 447.933 442.8 455 0 0 0 1828.73 1781.4 1868.2
52894.9 0.908644 0.892345 0.918966 20.2739 19.2462 21.2677 450.857 445.448 458.641 0 0 0 1893.62 1842.48 1931.92
54589.8 0.90846 0.889379 0.925241 20.1436 19.116 21.189 454.218 448.621 463.069 0 0 0 1965.92 1910.5 2003.64
56284.7 0.909931 0.889931 0.929931 19.9933 19.1912 20.927 457.598 451.834 467.607 0 0 0 2037.48 1978.32 2074.66
57979.6 0.915931 0.893241 0.940069 19.7396 19.2268 20.517 460.68 454.731 472.014 0 0 0 2106.06 2043.57 2143.19
59674.5 0.924575 0.897931 0.956069 19.4102 18.9338 20.221 464.358 457.05 477.644 0 0 0 2199.52 2132.55 2237.98
61369.4 0.924023 0.909517 0.944483 19.3671 18.6326 20.2988 468.726 460.082 482.853 0 0 0 2320.09 2247.42 2361.89
63064.3 0.931402 0.919517 0.940828 19.369 18.7421 20.1735 470.823 462.262 484.586 0 0 0 2389.47 2314.33 2433.1
64759.2 0.93954 0.929448 0.946207 19.2699 18.9043 19.785 473.03 464.414 486.49 0 0 0 2466.86 2389.89 2511.55
66454.1 0.939149 0.929517 0.95 19.1869 18.8361 19.5635 475.172 466.476 488.386 0 0 0 2542.43 2463.83 2587.44
68149 0.934736 0.922345 0.95 19.1458 18.7252 19.4835 477.251 468.572 490.207 0 0 0 2612.76 2532.8 2657.68
69843.9 0.93708 0.920069 0.949379 19.112 18.9122 19.3062 480.4 471.982 492.836 0 0 0 2720.12 2640.42 2763.83
71538.8 0.940391 0.936621 0.944414 19.1385 18.9139 19.4519 483.715 475.198 496.165 0 0 0 2830.74 2752.97 2871.29
73233.7 0.927517 0.92131 0.933379 19.2034 18.9792 19.4154 486.614 478.131 499.283 0 0 0 2899.37 2822.21 2939.6
74928.6 0.915517 0.908966 0.924138 19.2655 19.1653 19.3519 490.085 481.697 502.662 0 0 0 2976.02 2899.1 3016.53
76623.4 0.911379 0.905655 0.92 19.3196 19.2555 19.3908 493.478 485.09 505.972 0 0 0 3050.09 2973.08 3091.26
78318.3 0.910598 0.903655 0.919034 19.4097 19.2532 19.55 496.584 487.972 509.069 0 0 0 3117.18 3039.77 3158.92
80013.2 0.90177 0.889034 0.915724 19.5903 19.3825 19.7257 503.424 493.818 515.421 0 0 0 3256.61 3178.33 3298.34
81708.1 0.899011 0.877448 0.912414 19.6582 19.6043 19.7224 506.543 496.113 518.069 0 0 0 3326.11 3246.66 3367.73
83403 0.908805 0.886138 0.923586 19.8463 19.5741 20.1391 509.251 498.138 520.862 0 0 0 3391.33 3311.68 3431.58
85097.9 0.916345 0.897724 0.934621 19.7565 19.4461 20.1071 512.267 500.455 524.338 0 0 0 3466.49 3386.94 3507.64
86792.8 0.915793 0.899448 0.937724 19.5413 19.3539 19.7813 515.239 502.71 528.069 0 0 0 3540.26 3460.64 3582.92
88487.7 0.910276 0.892828 0.932345 19.3886 19.3034 19.5103 518.011 504.813 531.544 0 0 0 3607.39 3527.31 3651.28
90182.6 0.91131 0.896 0.926069 19.339 19.1317 19.537 524.26 510.497 537.745 0 0 0 3754.74 3673.21 3800.66
91877.5 0.910759 0.896 0.927724 19.1399 18.7394 19.4179 527.294 512.814 541.221 0 0 0 3823.71 3740.74 3869.18
93572.4 0.90331 0.879448 0.936276 18.7453 18.2147 19.2104 530.789 514.855 544.834 0 0 0 3893.36 3809.24 3937.98
95267.3 0.898621 0.863724 0.94 18.6427 18.1425 19.1777 534.789 517.152 548.89 0 0 0 3971.5 3886.21 4015.21
96962.2 0.899862 0.862207 0.944138 18.7295 18.3135 19.2798 538.669 519.29 553.055 0 0 0 4048.76 3962.55 4092.18
98657.1 0.905241 0.872621 0.954414 18.7591 18.3652 19.3365 541.986 520.808 556.991 0 0 0 4116.61 4030 4161.32
100352 0.908 0.866 0.966 18.6207 18.198 19.118 546.733 522.4 562.2 0 0 0 4209.2 4123.2 4253.6


==> plots/data/lava_slippery_10_0.99.csv <==
time/total_timesteps rollout/ep_rew_mean_avg rollout/ep_rew_mean_min rollout/ep_rew_mean_max rollout/ep_len_mean_avg rollout/ep_len_mean_min rollout/ep_len_mean_max info/sum_ran_into_lava_avg info/sum_ran_into_lava_min info/sum_ran_into_lava_max info/sum_collision_avg info/sum_collision_min info/sum_collision_max info/sum_reached_goal_avg info/sum_reached_goal_min info/sum_reached_goal_max
2048 0.163157 0.132234 0.220466 44.836 43.4506 45.771 2.86667 1.8 3.6 0 0 0 16.5333 14.8 20
3742.9 0.234695 0.198479 0.283002 43.4073 42.1828 44.1986 3.85977 2.46207 4.75862 0 0 0 28.8368 25.7241 32.9103
5437.79 0.321957 0.289621 0.356022 41.5532 40.5062 42.1702 5.02759 3.51724 6.04828 0 0 0 46.1195 41.7586 50.669
7132.69 0.424622 0.397936 0.446646 39.1839 38.4902 39.5788 6.24138 4.67586 7.37241 0 0 0 65.3563 59.9103 70.4759
8827.59 0.536494 0.516189 0.552768 36.4808 36.0342 36.7492 7.44529 5.96247 8.76247 0 0 0 89.1738 82.8493 94.4493
10522.5 0.646322 0.630966 0.662621 33.7491 33.206 34.079 9.62299 8.62069 11.1103 0 0 0 158.12 151.697 163.062
12217.4 0.736253 0.708759 0.750345 31.2559 30.806 31.5532 10.5609 9.94483 11.7724 0 0 0 198.837 193.076 205.434
13912.3 0.799747 0.767517 0.823793 29.045 28.4488 29.443 11.5517 10.9517 12.4345 0 0 0 245.74 240.166 253.993
15607.2 0.853402 0.822966 0.878 27.2196 26.6534 27.8251 12.5862 11.9448 13.2207 0 0 0 299.947 294.952 309.897
17302.1 0.890115 0.865931 0.916138 25.804 25.3458 26.4692 13.4552 12.8483 13.7793 0 0 0 352.972 346.069 364.393
18997 0.912368 0.896276 0.936552 24.6379 24.2236 25.2306 14.2936 13.7603 14.9044 0 0 0 409.153 401.1 420.867
20691.9 0.928437 0.919034 0.939241 23.5275 23.001 24.1097 16.2644 15.7034 17.3034 0 0 0 524.586 516.848 533.138
22386.8 0.937264 0.92731 0.949172 22.6972 22.0493 23.4029 17.3126 16.531 18.131 0 0 0 583.676 576.434 590.241
24081.7 0.944575 0.926483 0.956069 22.0879 21.6134 22.7341 18.6138 17.5103 19.2207 0 0 0 647.621 642.393 652.959
25776.6 0.947839 0.924828 0.963862 21.5373 21.1248 22.0171 20.0943 18.6207 21.5586 0 0 0 717.009 713.738 721.579
27471.4 0.953908 0.926483 0.974621 21.0248 20.519 21.5586 21.4736 19.531 23.9586 0 0 0 784.43 781.09 788.697
29166.3 0.962299 0.932414 0.983517 20.6088 19.966 21.3688 22.78 20.2978 26.4934 0 0 0 858.245 851.1 863.008
30861.2 0.965287 0.941241 0.981448 20.3865 19.7361 21.1536 24.5977 21.8828 29.4414 0 0 0 991.623 975.779 999.841
32556.1 0.964736 0.956138 0.974828 20.3049 19.6169 20.9566 25.3701 22.8759 29.9379 0 0 0 1057.5 1040.33 1067.54
34251 0.970943 0.965241 0.976897 20.1551 19.5021 20.7785 25.9977 23.7241 30.1448 0 0 0 1129.36 1110.24 1142.33
35945.9 0.969287 0.962483 0.975793 20.0674 19.5302 20.5423 26.8253 24.6621 30.531 0 0 0 1203.62 1182.02 1219.24
37640.8 0.965241 0.95269 0.974 20.0368 19.6106 20.4071 27.7632 25.5793 31.0276 0 0 0 1274.51 1251.62 1291.85
39335.7 0.964552 0.945241 0.974828 20.0643 19.697 20.4336 28.908 26.5116 31.6337 0 0 0 1354.74 1332.63 1372.92
41030.6 0.966506 0.949931 0.977724 20.1772 19.86 20.4646 30.5839 27.8483 32.6345 0 0 0 1485.21 1464.43 1502.88
42725.5 0.962644 0.948276 0.971103 19.9825 19.812 20.1418 31.7977 29.0069 33.4621 0 0 0 1551.03 1532.46 1567.1
44420.4 0.957402 0.945241 0.967241 19.8259 19.3226 20.1459 33.0115 30.5793 34.3034 0 0 0 1624.76 1610.28 1638.63
46115.3 0.954299 0.941931 0.964966 19.7131 19.0874 20.263 34.3632 32.131 35.9379 0 0 0 1699.45 1688.92 1711.62
47810.2 0.951264 0.94069 0.959862 19.58 19.0383 20.2273 35.8667 33.7586 37.7586 0 0 0 1770.94 1763.99 1782.27
49505.1 0.947218 0.942345 0.952 19.4352 19.0214 19.978 38.1327 36.0328 40.3659 0 0 0 1858.79 1850.38 1870.74
51200 0.946667 0.944 0.952 19.47 19.23 19.882 41.4667 38.8 44.2 0 0 0 1989.27 1977.2 2003.4
52894.9 0.948322 0.944 0.952 19.5974 19.3028 20.0525 43.0667 39.9586 46.1862 0 0 0 2056.19 2042.91 2071.26
54589.8 0.94823 0.940069 0.954621 19.7773 19.5146 20.219 44.6667 41.3793 47.9103 0 0 0 2130.93 2116.74 2146.59
56284.7 0.948322 0.939931 0.954069 19.8094 19.6248 20.1084 46.1379 42.6759 49.2759 0 0 0 2205 2190.4 2220.51
57979.6 0.951356 0.943862 0.956966 19.8 19.5668 20.0358 47.4966 43.9586 50.4966 0 0 0 2274.89 2260.35 2289.28
59674.5 0.95623 0.946069 0.967172 19.8813 19.4027 20.2692 49.3434 45.9434 52.4363 0 0 0 2367.48 2352.6 2379.04
61369.4 0.949609 0.934483 0.962207 19.8013 19.2868 20.0722 51.7215 48.1313 55.3019 0 0 0 2487.25 2471.65 2495.55
63064.3 0.952506 0.937172 0.963586 19.7525 19.4232 20.1338 52.9632 49.1517 56.8276 0 0 0 2555.23 2540.95 2563.95
64759.2 0.951264 0.939241 0.964 19.7287 19.46 20.075 54.4667 50.3931 58.5655 0 0 0 2630.44 2617.59 2640.21
66454.1 0.954782 0.946276 0.967586 19.7671 19.5586 20.0379 55.8276 51.4483 60.0276 0 0 0 2703.74 2691.83 2714.59
68149 0.959563 0.951793 0.970897 19.8081 19.6458 20.0461 57.0046 52.331 61.1862 0 0 0 2771.95 2760.86 2783.39
69843.9 0.956667 0.946414 0.967586 19.7762 19.5328 20.0563 58.8727 53.7757 62.7757 0 0 0 2876.25 2866.55 2887.92
71538.8 0.956667 0.949724 0.964276 19.8419 19.3474 20.2185 60.9932 55.8487 64.2991 0 0 0 2984.23 2972.81 2998.82
73233.7 0.956161 0.946966 0.965517 19.7998 19.024 20.3109 62.246 57.2138 65.3103 0 0 0 3053.06 3039.48 3071.34
74928.6 0.957563 0.947172 0.97069 19.8667 19.1546 20.4532 63.6161 58.7724 66.3034 0 0 0 3129.82 3113.23 3151.17
76623.4 0.956736 0.947172 0.97069 19.8929 19.3152 20.5898 64.9678 60.3448 67.3448 0 0 0 3203.89 3183.91 3228.22
78318.3 0.954483 0.945034 0.967448 19.8535 19.3425 20.6641 66.2529 61.8828 68.7379 0 0 0 3271.09 3247.84 3297.86
80013.2 0.956138 0.942138 0.972414 19.8681 19.4252 20.6249 68.8092 64.8152 71.4083 0 0 0 3413.08 3383.74 3440.53
81708.1 0.957793 0.943793 0.977379 19.8372 19.3441 20.2277 69.9862 66.7572 72.4676 0 0 0 3483.53 3452.77 3508.33
83403 0.961379 0.944 0.980897 19.802 19.2934 20.1838 71.0023 68.4483 73.1793 0 0 0 3551.91 3521.36 3575.6
85097.9 0.963402 0.948414 0.976483 19.6694 19.3674 19.9212 72.1793 70.3241 73.9517 0 0 0 3629.88 3599.59 3653.06
86792.8 0.964759 0.952 0.972759 19.568 19.4013 19.7963 73.2966 72.1586 74.7034 0 0 0 3705.95 3676.08 3729.21
88487.7 0.964897 0.952828 0.973172 19.5916 19.3016 19.9655 74.2626 73.6189 75.2875 0 0 0 3774.88 3746.07 3798.5
90182.6 0.960414 0.955517 0.969724 19.6972 19.1712 20.035 76.5356 76.2483 77.0759 0 0 0 3923.65 3899.02 3946.75
91877.5 0.954345 0.943931 0.963103 19.5653 19.3913 19.7239 78.1908 77.4069 78.8966 0 0 0 3990.46 3966.72 4012.79
93572.4 0.951954 0.939241 0.959241 19.6675 19.3521 19.8954 79.708 78.5655 80.4414 0 0 0 4057.83 4034.41 4078.97
95267.3 0.951678 0.939034 0.959034 19.7485 19.2952 20.085 81.3356 79.931 82.0414 0 0 0 4133.31 4110.08 4153.04
96962.2 0.952 0.94069 0.96069 19.7895 19.2906 20.1901 82.954 81.4207 83.8897 0 0 0 4207.83 4184.52 4226.17
98657.1 0.952575 0.943724 0.961655 19.8112 19.341 20.1786 84.4109 82.8915 85.4498 0 0 0 4273.06 4249.08 4290.38
100352 0.955333 0.952 0.96 19.756 19.432 19.922 85.9333 84.6 86.8 0 0 0 4361.2 4335.2 4378.4


==> plots/data/lava_slippery_10_0.999.csv <==
time/total_timesteps rollout/ep_rew_mean_avg rollout/ep_rew_mean_min rollout/ep_rew_mean_max rollout/ep_len_mean_avg rollout/ep_len_mean_min rollout/ep_len_mean_max info/sum_ran_into_lava_avg info/sum_ran_into_lava_min info/sum_ran_into_lava_max info/sum_collision_avg info/sum_collision_min info/sum_collision_max info/sum_reached_goal_avg info/sum_reached_goal_min info/sum_reached_goal_max
2048 0.495519 0.4075 0.574 39.1685 37.421 41.1485 2 1.4 2.6 0 0 0 46.2667 37.6 52.2
3742.9 0.55579 0.484879 0.622 37.6267 35.8637 39.6377 2.49655 1.73103 3.5931 0 0 0 69.3839 58.1241 75.869
5437.79 0.627853 0.575362 0.67131 35.6638 34.0051 37.5019 3.16782 2.45517 4.58621 0 0 0 100.538 86.5103 107.834
7132.69 0.709135 0.676052 0.735448 33.3085 31.7486 34.856 3.91724 2.7931 5.57931 0 0 0 134.708 118.028 144.717
8827.59 0.787494 0.76931 0.806207 30.7939 29.2935 32.0183 4.77498 3.21092 6.69216 0 0 0 174.184 155.074 187.605
10522.5 0.850207 0.837448 0.866345 28.4483 27.0168 29.3871 6.50115 4.48276 8.65517 0 0 0 272.076 250.303 293.021
12217.4 0.895448 0.882138 0.904414 26.5984 25.3898 27.3297 7.10805 4.97931 8.98621 0 0 0 323.331 300.124 347.145
13912.3 0.920598 0.895103 0.934552 25.2423 24.6558 25.6229 7.82069 5.47586 9.63448 0 0 0 378.182 354.862 403.49
15607.2 0.938667 0.916621 0.95069 24.2222 23.8203 24.4812 8.62069 6.22069 10.2966 0 0 0 440.306 416.517 467.503
17302.1 0.946299 0.932483 0.954207 23.5427 23.217 23.7999 9.38851 6.95862 10.869 0 0 0 499.841 475.297 528.483
18997 0.948138 0.939103 0.954207 23.0645 22.78 23.3376 10.275 7.83237 11.5044 0 0 0 561.451 535.741 591.438
20691.9 0.951931 0.942207 0.959793 22.6029 22.2363 22.8859 12.4644 10.3862 13.9034 0 0 0 683.29 657.51 717.4
22386.8 0.951379 0.943862 0.958138 22.231 21.9185 22.7254 13.5126 11.8759 14.731 0 0 0 743.207 717.593 779.8
24081.7 0.960437 0.948552 0.968621 21.9335 21.2821 22.7909 14.4092 13.0621 15.4069 0 0 0 807.322 782.228 846.752
25776.6 0.962943 0.951172 0.972 21.767 21.1537 22.7386 15.331 14.3379 16.069 0 0 0 876.117 852.434 918.221
27471.4 0.963494 0.953655 0.976138 21.6638 21.1164 22.5069 16.1034 15.4138 16.5655 0 0 0 942.076 919.931 985.917
29166.3 0.964667 0.955517 0.982483 21.5348 20.9372 22.1416 16.7815 16.3722 17.0978 0 0 0 1012.96 988.374 1056.88
30861.2 0.964621 0.954138 0.983586 21.3317 20.7485 21.7766 17.7885 17.2414 18.2552 0 0 0 1139.19 1113.23 1181.27
32556.1 0.964069 0.955793 0.978621 21.3284 20.7783 21.7121 18.4506 17.7379 18.9172 0 0 0 1200.71 1175.96 1239.7
34251 0.964 0.954552 0.975103 21.2923 20.8356 21.6504 19.0644 18.2345 19.5793 0 0 0 1267.68 1243.9 1304.5
35945.9 0.964 0.955103 0.971793 21.2691 20.9012 21.5285 19.6345 18.731 20.131 0 0 0 1337.31 1313.81 1372.86
37640.8 0.965011 0.956759 0.973034 21.3771 21.0002 21.7586 20.1103 19.2276 20.5517 0 0 0 1404.08 1379.99 1439.12
39335.7 0.966253 0.958 0.977586 21.5545 21.0987 22.215 20.5558 19.8337 20.9558 0 0 0 1478.87 1452.83 1514.07
41030.6 0.964851 0.958207 0.976138 21.5092 21.0781 22.0137 21.2161 20.6207 21.6138 0 0 0 1599.39 1568.66 1635.97
42725.5 0.969264 0.963172 0.979448 21.5379 20.8877 22.2471 21.6023 21.1172 21.9448 0 0 0 1659.97 1627.75 1697.71
44420.4 0.96954 0.962621 0.98 21.767 20.9526 22.6736 21.9885 21.6138 22.2759 0 0 0 1725.97 1690.98 1765.93
46115.3 0.967609 0.960966 0.974828 21.8504 21.0674 22.8149 22.4092 22.1103 22.7103 0 0 0 1792.82 1755.03 1835.14
47810.2 0.96692 0.96069 0.97069 21.6715 20.9961 22.6157 22.8276 22.5379 23.1379 0 0 0 1857.41 1817.37 1901.81
49505.1 0.969011 0.960621 0.973379 21.4255 20.7899 22.3663 23.2721 22.9666 23.5666 0 0 0 1936.79 1893.45 1984.06
51200 0.970667 0.954 0.98 21.7273 21.058 22.704 23.9333 23.6 24.2 0 0 0 2053.33 2003 2104
52894.9 0.969563 0.954 0.98 21.6865 21.1441 22.6279 24.3747 23.931 24.6621 0 0 0 2115.02 2062.92 2165.57
54589.8 0.966276 0.95531 0.974759 21.3867 20.6326 22.0734 24.9034 24.5241 25.4552 0 0 0 2184.3 2130.96 2233.3
56284.7 0.96692 0.959862 0.973931 21.2063 20.4534 21.7234 25.423 24.8966 26.2828 0 0 0 2253.14 2198.72 2299.95
57979.6 0.968713 0.960276 0.977241 21.1473 20.5575 21.6973 25.9402 25.0621 27.0483 0 0 0 2318.32 2263.65 2362.99
59674.5 0.967793 0.951448 0.980552 21.0757 20.5512 21.7654 26.7097 25.2929 27.6929 0 0 0 2405.37 2351.97 2447.77
61369.4 0.970552 0.948138 0.983862 21.0459 20.5462 21.5701 27.7006 25.5902 29.5215 0 0 0 2518.85 2466.23 2558.73
63064.3 0.971195 0.952759 0.980828 21.023 20.4794 21.3891 28.1563 25.9172 30.5517 0 0 0 2582.93 2528.69 2624.58
64759.2 0.971747 0.957724 0.983724 20.9606 20.5439 21.421 28.7632 26.2483 31.669 0 0 0 2654.82 2598.62 2698.9
66454.1 0.968713 0.956414 0.984207 20.9021 20.5339 21.4554 29.3954 26.5793 32.6483 0 0 0 2725.11 2666.52 2771.25
68149 0.964667 0.949241 0.981448 20.9019 20.4434 21.4577 30.0391 26.9103 33.4207 0 0 0 2790.35 2728.97 2838.01
69843.9 0.964115 0.940966 0.979793 20.9874 20.3954 21.5075 31.2424 27.4303 34.3454 0 0 0 2889.09 2823.43 2939.34
71538.8 0.959701 0.93269 0.978138 21.0569 20.359 21.5357 32.7047 28.1496 35.1496 0 0 0 2990.52 2921.81 3043.31
73233.7 0.955287 0.925931 0.971931 21.0637 20.4546 21.5077 33.6598 28.8069 36.3655 0 0 0 3053.16 2982.01 3108.06
74928.6 0.954391 0.926345 0.968828 21.1152 20.7052 21.5812 34.6368 29.3517 37.9724 0 0 0 3124.06 3050.2 3180.88
76623.4 0.957977 0.937103 0.969655 21.2291 20.9494 21.6367 35.492 29.8483 39.3793 0 0 0 3192.94 3116.49 3251.64
78318.3 0.961862 0.949517 0.971517 21.3929 21.0881 21.6841 36.177 30.3931 40.3931 0 0 0 3255.43 3176.88 3315.56
80013.2 0.959379 0.947724 0.969862 21.5699 21.1239 21.8588 37.4713 31.6041 42.0083 0 0 0 3385.77 3304.1 3445.49
81708.1 0.959931 0.944414 0.968207 21.6725 21.0991 21.9879 38.0598 32.1338 43.0676 0 0 0 3449.86 3367.83 3507.81
83403 0.962414 0.946897 0.970897 21.7727 21.1279 22.1343 38.5678 32.6345 43.9241 0 0 0 3509.67 3426.06 3567.59
85097.9 0.963701 0.952414 0.969793 21.8774 21.2923 22.2877 39.2115 33.2414 44.8621 0 0 0 3578.21 3492.65 3636.17
86792.8 0.963747 0.952207 0.971793 21.8832 21.3363 22.4623 39.9034 33.8276 45.8552 0 0 0 3645.35 3557.22 3703.72
88487.7 0.963747 0.946828 0.978 21.7525 21.2068 22.5397 40.5751 34.2875 46.8189 0 0 0 3706.44 3614.95 3765.95
90182.6 0.965149 0.950207 0.977517 21.5713 21.1999 22.2594 42.1034 35.0345 48.8414 0 0 0 3841.38 3743.57 3903.99
91877.5 0.960736 0.955172 0.965931 21.4108 20.9583 22.0045 42.9862 35.8621 49.8345 0 0 0 3903.34 3805.14 3966.23
93572.4 0.95954 0.954621 0.964 21.4686 21.1525 21.9786 43.823 36.8276 50.6897 0 0 0 3965.07 3866.16 4028.32
95267.3 0.959678 0.956069 0.964 21.4149 21.1483 21.866 44.7195 37.8207 51.5172 0 0 0 4034.72 3934.93 4098.36
96962.2 0.96023 0.958 0.96331 21.265 21.0053 21.6637 45.6115 38.8138 52.3448 0 0 0 4103.81 4003.39 4167.52
98657.1 0.961241 0.957655 0.963034 21.123 20.8656 21.5189 46.4193 39.8082 53.0833 0 0 0 4164.18 4063.33 4227.58
100352 0.964 0.956 0.968 21.0287 20.566 21.648 47.4 41 53.6 0 0 0 4245.73 4142.6 4308.8

